Exploring the Representation Power of SPLADE Models

The SPLADE (SParse Lexical AnD Expansion) model is a highly effective approach to learned sparse retrieval, where documents are represented by term impact scores derived from large language models. During training, SPLADE applies regularization to ensure postings lists are kept sparse -- with the aim of mimicking the properties of natural term distributions -- allowing efficient and effective lexical matching and ranking. However, we hypothesize that SPLADE may encode additional signals into common postings lists to further improve effectiveness. To explore this idea, we perform a number of empirical analyses where we re-train SPLADE with different, controlled vocabularies and measure how effective it is at ranking passages. Our findings suggest that SPLADE can effectively encode useful ranking signals in documents even when the vocabulary is constrained to terms that are not traditionally useful for ranking, such as stopwords or even random words.

==> Reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 66
TITLE: Exploring the Representation Power of SPLADE Models
AUTHORS: Joel Mackenzie, Shengyao Zhuang and Guido Zuccon

----------- Paper Summary -----------
This study explores the representation power of SPLADE models in learned sparse retrieval. Through empirical analyses with controlled vocabularies, the findings suggest that SPLADE can effectively encode useful ranking signals in documents, even when constrained to traditionally less relevant terms like stopwords or random words. This highlights the potential of SPLADE models to leverage additional encoding capabilities for improved document ranking.
----------- Summary Of Strengths -----------
1) interesting analysis in the experimental section

2) the paper is overall well written.
----------- Summary Of Weaknesses -----------
1) perhaps some deeper analysis is needed to fully answer the RQs
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This study explores the representation power of SPLADE models in learned sparse retrieval. Through empirical analyses with controlled vocabularies, the findings suggest that SPLADE can effectively encode useful ranking signals in documents, even when constrained to traditionally less relevant terms like stopwords or random words. This highlights the potential of SPLADE models to leverage additional encoding capabilities for improved document ranking.

Pros:

1) The paper's experimental section presents an interesting analysis that adds depth to the research. The empirical analyses conducted to explore the representation power of SPLADE models with different controlled vocabularies provide valuable insights into the effectiveness of the approach. The analysis helps validate the hypothesis and contributes to a better understanding of how SPLADE encodes ranking signals beyond traditional terms.

2) The paper demonstrates a good level of writing proficiency throughout its content. The overall quality of the writing enhances the paper's impact and readability.

Cons:

Even when only stopwords are encoded, they still interact with the context during the generation of the BERT representation. Therefore, it is not surprising that the stop-150 method can still exhibit some level of effectiveness. Additionally, the random-k method performs better because random terms could be more contextually bound (i.e., more informative) than stopwords.

One suggestion is to investigate the impact of stopwords on the BERT representation and subsequently analyze how they influence the SPLADE word vector. This examination would provide insights into the relationship between stopwords, contextual embeddings, and the resulting word vectors.

what is n in eq. (2)?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 66
TITLE: Exploring the Representation Power of SPLADE Models
AUTHORS: Joel Mackenzie, Shengyao Zhuang and Guido Zuccon

----------- Paper Summary -----------
"Exploring the Representation Power of SPLADE Models" presents an initial investigation of the underlying meaning of the weights attributed to the tokens in SPLADE-like models. The paper points out that SPLADE, despite being considered interpretable, actually encodes ranking information in tokens without any apparent correlation with human intuition. This is true, for example, for stopwords.
The results presented from the paper highlight that models using the same architecture as Splade V2 can be more efficient w.r.t BM25 only using a vocabulary made by stopwords and how the vocabulary size impacts the model's efficacy, among other interesting comparisons, also using random tokens.
----------- Summary Of Strengths -----------
-   The paper tackles two important problems for the IR community: the efficacy of the model and the interpretability of the underlying structure of the model
-   The experimental setting is sound and gives some new interesting results that are worth sharing
-   The paper is well written
----------- Summary Of Weaknesses -----------
-   The contribution is very limited from a theoretical point of view, and this is hardly a study that advances "the theoretical understanding of IR". It is also difficult to say if it offers some "generalizable observations in IR" because it is focused only on SPLADE-like models.

-   Since this is a purely empirical paper, it would have been better to have multiple experiments with different combinations of vocabulary size, the randomness of the tokens, and usage of stopwords or no. Indeed ten different settings (the ones proposed by the paper) are already a good point of start, but still, they are not sufficient to draw hard conclusions on the role of the token of the vocabulary in the SPLADE-like models. I think that four pages, i.e., a short paper, are not sufficient to present the findings in detail.
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
I would recommend accepting the paper because it provides a good starting point to elaborate more on the commonplace that SPLADE-like models are interpretable, while also from this paper has been shown that the token vocabularies are somehow used like placeholders to express a highly non-linear function, i.e., the final ranking function learned.
In addition, to my knowledge, this is the first paper going deeper into the initial findings presented by Mackenzie et al. (2023).
The main concerns that I have about this work are about the contribution to the theory of information retrieval and the way chosen to present the results.
The first concern is due to the fact that this is purely empirical and without any formal proof of the findings.
The second is more related to the inappropriate (in my opinion) length size since it would be better to see a more in-depth analysis of the phenomena, including an analysis of the variance of the efficacy varying the number of tokens used with finer granularity. This is only to avoid slicing the interesting research results.

However, overall I think the interesting results about the underlying encoding of ranking information used by SPLADE
presented by this work are worth to be presented in ICTIR.


Some notes before a possible camera-ready:
* I suggest removing some pre-print versions of the paper that have not been peer-reviewed:
Remove ref 12 and substitute with "A Proposed Conceptual Framework for a Representational Approach to Information Retrieval"
Remove ref 20 and substitute with "TILDE: Term Independent Likelihood moDEl for Passage Re-ranking"

* I suggest removing almost irrelevant pre-print version of a paper that has not been peer-reviewed:
Remove ref 18

* Typos

However, it was not only the distribution[s] of the impact weights that was abnormal;

stopword tokens yields such a su[pr]*rp*isingly  effective model.

though not significantly, suggesti*n*g that SPLADEv2



----------------------- REVIEW 3 ---------------------
SUBMISSION: 66
TITLE: Exploring the Representation Power of SPLADE Models
AUTHORS: Joel Mackenzie, Shengyao Zhuang and Guido Zuccon

----------- Paper Summary -----------
The paper talks about the author's hypothesis about how SPLADE encodes additional signals into common postings lists terms to improve effectiveness. To explore this they use the SPLADEv2 model and retrain it with different controlled vocabularies and measure its ability to rank passages with this controlled vocabulary of its backbone BERT model.
----------- Summary Of Strengths -----------
The paper explores the effect of controlling the vocabulary of SPLADEv2's base model (BERT) where they experimented with SPLADEv2 with 10 different combinations of their five different vocabularies (no-stop words, only 150 stop words, random tokens, low-frequency tokens, added extra (latent) tokens) to check their hypothesis. The results show some insights into the SPLADEv2 model of how different types of constraints and vocabulary size, and choice affects its ranking ability in comparison with the baselines of BM25, DenseRetrieval, and original SPLADEv2 in three different datasets (MS MARCO, DL2019, DL2020).
These results do provide an exploratory analysis of the alterations of the vocabulary for SPLADEv2 which can help the community further understand of its explainability.
----------- Summary Of Weaknesses -----------
The paper does an analysis of their proposed hypothesis with the results in Table 2 where they claim certain aspects of it listed below:
1) I am doubtful about the author's claim that "SPLADEv2 is capable of modeling useful ranking information in arbitrary vocabularies, irrespective of the terms within them." 

They base this claim upon the results by saying "Our first idea was to consider alternative vocabularies (with 150 tokens) – systems F (random tokens), H (low-frequency tokens), and K (latent tokens) – to see if the findings hold. Here, we observe even better effectiveness than stop-150, with all of the alternatives matching or outperforming both stop-150 and BM25 across most metrics and collections." While upon looking at Table 2, I see this is not the case (for only 150 tokens). Where it can be seen that in total out of 24 cases they outperform only 11 cases. stop-150 except in RR@10 on MS MARCO performs worse in all other metrics across all the datasets. For random-150 and latent-150 they outperform only on 4 cases across all datasets, while for lowfreq-150 it is 2. This suggests that the SPLADEv2 may also not be able to model useful ranking information in arbitrary vocabulary. Since this is like a case of 50-50 chance across all the datasets for all the combinations o
f chosen vocabulary constraints, I think more analysis and experiments are needed to confirm or deny this claim.
Where I can see that the first claim may have a strong point with "MORE arbitrary tokens/vocabularies can model useful ranking information", when they increase their vocabulary size by 768, but still, they do worse in DL2019 and DL2020 for Recall@1000 for all their combinations (150 to 768) in table 2. Even for which I feel more evaluations are needed with increasing the size even further to see if they can outperform in these failing metrics for their respective datasets.

Overall my main concern is with the results and analysis, which does not clearly imply if this is related to SPLADE or to the BERT. What happens if instead of using SPLADE if other dense retrieval models are used?
The results regarding the stop words are a bit incomprehensible. I’m wondering if the BERT model only learns some structural forms (patterns), as the queries and the document of the training and the learning in MSMARCO have similar structures, the retrieval model then behaves as a mimic model. To be sure that these signals have a real effect, we need to evaluate different collections with different structural forms. 

2) Based on the first conclusion of the authors they analyzed by increasing the vocabulary size to see if increasing the size of arbitrary tokens increases the ranking capacity of SPLADEv2.
Since I am not sure about the first claim I am doubtful of the second flow of the idea "Based on the notion that the vocabulary terms themselves do not seem to make a huge difference
to the quality of retrieval". However, the results and analysis done in the second half of the paragraph are good, in comparison with DR in Table 2, where the conclusions drawn reflect in the results.

3) The conclusions drawn on adding the latent tokens to the vocabulary also support the analysis and results.
----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
The paper talks about the author's hypothesis about how SPLADE encodes additional signals into common postings lists terms to improve effectiveness. To explore this they use the SPLADEv2 model and retrain it with different controlled vocabularies and measure its ability to rank passages with this controlled vocabulary of its backbone BERT model.

The paper explores the effect of controlling the vocabulary of SPLADEv2's base model (BERT) where they experimented with SPLADEv2 with 10 different combinations of their five different vocabularies (no-stop words, only 150 stop words, random tokens, low-frequency tokens, added extra (latent) tokens) to check their hypothesis. The results show some insights into the SPLADEv2 model of how different types of constraints and vocabulary size, and choice affects its ranking ability in comparison with the baselines of BM25, DenseRetrieval, and original SPLADEv2 in three different datasets (MS MARCO, DL2019, DL2020).
These results do provide an exploratory analysis of the alterations of the vocabulary for SPLADEv2 which can help the community further understand of its explainability.

The paper does an analysis of their proposed hypothesis with the results in Table 2 where they claim certain aspects of it listed below:
1) I am doubtful about the author's claim that "SPLADEv2 is capable of modeling useful ranking information in arbitrary vocabularies, irrespective of the terms within them." 

They base this claim upon the results by saying "Our first idea was to consider alternative vocabularies (with 150 tokens) – systems F (random tokens), H (low-frequency tokens), and K (latent tokens) – to see if the findings hold. Here, we observe even better effectiveness than stop-150, with all of the alternatives matching or outperforming both stop-150 and BM25 across most metrics and collections." While upon looking at Table 2, I see this is not the case (for only 150 tokens). Where it can be seen that in total out of 24 cases they outperform only 11 cases. stop-150 except in RR@10 on MS MARCO performs worse in all other metrics across all the datasets. For random-150 and latent-150 they outperform only on 4 cases across all datasets, while for lowfreq-150 it is 2. This suggests that the SPLADEv2 may also not be able to model useful ranking information in arbitrary vocabulary. Since this is like a case of 50-50 chance across all the datasets for all the combinations o
f chosen vocabulary constraints, I think more analysis and experiments are needed to confirm or deny this claim.
Where I can see that the first claim may have a strong point with "MORE arbitrary tokens/vocabularies can model useful ranking information", when they increase their vocabulary size by 768, but still, they do worse in DL2019 and DL2020 for Recall@1000 for all their combinations (150 to 768) in table 2. Even for which I feel more evaluations are needed with increasing the size even further to see if they can outperform in these failing metrics for their respective datasets.

Overall my main concern is with the results and analysis, which does not clearly imply if this is related to SPLADE or to the BERT. What happens if instead of using SPLADE if other dense retrieval models are used?
The results regarding the stop words are a bit incomprehensible. I’m wondering if the BERT model only learns some structural forms (patterns), as the queries and the document of the training and the learning in MSMARCO have similar structures, the retrieval model then behaves as a mimic model. To be sure that these signals have a real effect, we need to evaluate different collections with different structural forms. 

2) Based on the first conclusion of the authors they analyzed by increasing the vocabulary size to see if increasing the size of arbitrary tokens increases the ranking capacity of SPLADEv2.
Since I am not sure about the first claim I am doubtful of the second flow of the idea "Based on the notion that the vocabulary terms themselves do not seem to make a huge difference
to the quality of retrieval". However, the results and analysis done in the second half of the paragraph are good, in comparison with DR in Table 2, where the conclusions drawn reflect in the results.

3) The conclusions drawn on adding the latent tokens to the vocabulary also support the analysis and results.

Overall the paper sheds light on how controlling the vocabulary of SPLADEv2 may affect its ranking capacity, while I believe the claim of "1)" in my review, will need more analysis and experiments.

There are also some formatting issues (sections 2.3, 3.3) where the paragraph breaks from its boundary.



----------------------- REVIEW 4 ---------------------
SUBMISSION: 66
TITLE: Exploring the Representation Power of SPLADE Models
AUTHORS: Joel Mackenzie, Shengyao Zhuang and Guido Zuccon

----------- Paper Summary -----------
This paper experiments with various vocabulary setting for the SPLADE v2 model.
Intrigued  the frequent phenomenon of SPLADE to expand to document with very frequent words, the authors wonder if SPLADE could encode another ranking signals  with those words. Therefore, they experiment with a SPLADE model with only 150 stopwords, which achieve a decent performance. The study is complemented with various type of vocabulary setting to understand whether stopwords are important and whether random words could be useful for SPLADE and if in those case, SPLADE behave like a dense encoder.
----------- Summary Of Strengths -----------
- A short & precise analysis  on the impact of vocabulary choice for SPLADE models
	- Somewhat unexpected finding.
	- Well written
----------- Summary Of Weaknesses -----------
Not much for this type of of paper
   - The paper reveals a finding but do not yet build on it to improve models-- This is fine to me especially considering the scope of ICTIR
----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
This paper propose an analysis of the vocabulary used in SPLADE and revealed that a stopwords based models can already have competitive performance compared to BM25. Overall, the paper is easy to read and raise potentially interesting questions.

	- Does it still make sense to use FLOPS regularization with such a little vocabulary? To better compare with a dense models, one could remove the Relu from SPLADE and the Flops Regularization.
	- It could be nice to look at the embedding of the models constrained with stopwords or other random words. I suspect that after finetuning, those words behave like clusters close to different types of words.





==> TODO.txt <==
- What is n in equation 2?

- Fix ref 12 and 20? Or add to them? See review 2.

- Remove ref 18 (see review 2)?

- Reviewer 3: Formatting (sec 2.3, 3.3) with overflowing paragraphs 

- Reviewer 3: Result interpretation claims

- Reviewer 4: FLOPS regularization not necessary? And exploring the embedding space of constrained vocabularies on other approaches (eg dense models) could give some insights

